Search for Two-Body $B$ Meson Decays to $\Lambda^{0}$ and $\Omega^{(*)0}_{c}$

We report the results of the first search for Standard Model and baryon-number-violating two-body decays of the neutral $B$ mesons to $\Lambda^{0}$ and $\Omega^{(*)0}_c$ using 711~${\rm fb^{-1}}$ of data collected at the $\Upsilon(4S)$ resonance with the Belle detector at the KEKB asymmetric-energy $e^+ e^-$ collider. We observe no evidence of signal from any such decays and set 95\% confidence-level upper limits on the products of $B^0$ and $\bar{B}^0$ branching fractions for these two-body decays with $\mathcal{B}(\Omega_{c}^{0} \to \pi^+ \Omega^-)$ in the range between 9.5~$\times 10^{-8}$ and 31.2~$\times 10^{-8}$.

==> pub670-arxiv.txt <==
Belle Collaboration: I. Adachi, J. K. Ahn, H. Aihara, D. M. Asner, H. Atmacan, R. Ayad, Sw. Banerjee, J. Bennett, M. Bessner, V. Bhardwaj, D. Biswas, A. Bobrov, D. Bodrov, J. Borah, M. Bra\v{c}ko, P. Branchini, T. E. Browder, A. Budano, D. \v{C}ervenkov, M.-C. Chang, P. Chang, B. G. Cheon, K. Cho, S.-K. Choi, Y. Choi, S. Choudhury, N. Dash, G. De Nardo, G. De Pietro, R. Dhamija, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, S. Dubey, P. Ecker, D. Epifanov, D. Ferlewicz, B. G. Fulsom, V. Gaur, A. Giri, P. Goldenzweig, E. Graziani, T. Gu, Y. Guan, K. Gudkova, C. Hadjivasiliou, H. Hayashii, S. Hazra, M. T. Hedges, W.-S. Hou, K. Inami, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, W. W. Jacobs, Y. Jin, D. Kalita, C. H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, K. Kinoshita, P. Kody\v{s}, A. Korobov, S. Korpar, E. Kovalenko, P. Kri\v{z}an, P. Krokovny, T. Kuhr, R. Kumar, T. Kumita, A. Kuzmin, Y.-J. Kwon, Y.-T. Lai, T. Lam, J. S. Lange, L. K. Li, Y. Li, Y. B. Li, L. Li Gioi, J. Libby, D. Liventsev, T. Luo, Y. Ma, M. Masuda, T. Matsuda, S. K. Maurya, F. Meier, M. Merola, I. Nakamura, M. Nakao, Z. Natkaniec, L. Nayak, M. Nayak, S. Nishida, S. Ogawa, H. Ono, P. Pakhlov, G. Pakhlova, S. Pardi, H. Park, J. Park, S.-H. Park, A. Passeri, S. Patra, R. Pestotnik, L. E. Piilonen, T. Podobnik, E. Prencipe, M. T. Prim, G. Russo, S. Sandilya, L. Santelj, V. Savinov, G. Schnell, C. Schwanda, Y. Seino, K. Senyo, W. Shan, C. Sharma, J.-G. Shiu, E. Solovieva, M. Stari\v{c}, M. Sumihama, M. Takizawa, U. Tamponi, K. Tanida, F. Tenchini, R. Tiwary, K. Trabelsi, M. Uchida, Y. Unno, S. Uno, K. E. Varvell, E. Wang, S. Watanuki, E. Won, X. Xu, B. D. Yabsley, W. Yan, J. H. Yin, C. Z. Yuan, L. Yuan, Y. Yusa, Z. P. Zhang, V. Zhilich, V. Zhukova
